On the Dark Matter Halos of Optical and IR-selected AGN in the Local Universe

We use the technique of total satellite luminosity, L_sat, to probe the dark matter halos around active galactic nuclei in the SDSS Main Galaxy Sample. Our results focus on galaxies and AGN that are the central galaxy of their halo. Our two AGN samples are constructed from optical emission-line diagnostics and from WISE infrared colors. Both optically-selected and WISE-selected AGN have L_sat values twice as high as non-active galaxy samples when controlling for stellar mass and mean stellar age. This implies that the halos are twice as massive, but we cannot rule out that the increase in L_sat is due to these AGN residing in younger halos at the same mass. When only controlling for host galaxy stellar mass, WISE-selected AGN also have higher L_sat values than optical AGN at the factor of two level, consistent with previous results comparing the clustering of obscured and unobscured AGN. However, controlling for stellar age in the two populations of host galaxies removes half of this difference, attenuating the statistical significance of the difference. We perform permutation tests to quantify the different in the halo populations of each sample. The difference in star formation properties does not fully explain the difference in the two AGN populations, however. Although AGN luminosity correlates with mean stellar age, the difference in stellar age between the WISE and optical samples cannot be fully explained by differences in their AGN luminosity distributions.

==> lsat_all.dat <==
9.199769053117784, 7.681733201363685
9.403002309468823, 7.886469445360898
9.60161662817552, 7.916639172990211
9.80484988452656, 8.454708750320759
9.998845265588916, 8.278565929836136
10.202078521939955, 8.197587888119065
10.400692840646652, 8.33093221892298
10.594688221709006, 8.52780527145423
10.797921478060045, 8.700795483705413
10.996535796766743, 8.953187433556947
11.190531177829099, 9.165933501961215
11.403002309468821, 9.37853293742439
11.596997690531177, 9.718263132812785
11.795612009237875, 9.899226511235748
9.19515011547344, 8.150023827852927
9.39838337182448, 8.251585468675536
9.60161662817552, 8.162670919021956
9.80484988452656, 8.668994464606472
10.003464203233257, 8.357894350965942
10.202078521939955, 8.276952967484144
10.400692840646652, 8.402360790351551
10.594688221709006, 8.56748781113677
10.793302540415704, 8.740514681623225
10.98729792147806, 8.985006781773524
11.19515011547344, 9.20557938340848
11.39838337182448, 9.418252135342204
11.592378752886836, 9.750045822794089
11.795612009237875, 9.970655082664319
9.199769053117784, 7.181733201363685
9.403002309468823, 7.5372630961545495
9.60161662817552, 7.694416950767989
9.80484988452656, 8.232486528098537
9.998845265588916, 8.191264342534549
10.197459584295611, 8.094449943179734
10.405311778290994, 8.267403497195643
10.60392609699769, 8.472176399428129
10.797921478060045, 8.67698595989589
11.001154734411084, 8.921404743575643
11.19515011547344, 9.134150811979909
11.39838337182448, 9.346823563913631
11.596997690531177, 9.686517101066753
11.795612009237875, 9.819861431870669


==> lsat_bpt.dat <==
9.403002309468823, 9.084882143773598
9.60161662817552, 8.980131236482274
9.795612009237875, 7.796051908061145
10.008083140877599, 8.984841819714797
10.202078521939955, 8.134095824627
10.400692840646652, 8.862678250669012
10.60392609699769, 8.630906558158289
10.80715935334873, 8.795960262472963
11.001154734411084, 9.096007918178817
11.204387990762125, 9.142014003445873
11.39838337182448, 9.299204516294584
11.606235565819862, 9.821364419516843
11.795612009237875, 9.867480479489716
9.403002309468823, 9.283294842186296
9.606235565819862, 9.33723743538986
9.80484988452656, 8.343597639209648
10.003464203233257, 9.191227684299276
10.206697459584296, 8.618186150518712
10.405311778290994, 9.068990798782945
10.599307159353348, 8.78967337512372
10.797921478060045, 8.883335166245095
11.19515011547344, 9.20557938340848
11.393764434180138, 9.36273323802192
11.596997690531177, 9.972231386781038
11.795612009237875, 10.423036035045271


==> lsat_wise.dat <==
9.403002309468823, 8.489644048535503
9.800230946882216, 8.922999376809999
10.400692840646652, 9.124583012573773
10.608545034642033, 8.718171487224604
10.802540415704389, 8.978536603247917
11.001154734411084, 9.564261886432785
11.19515011547344, 9.40399208182118
11.393764434180138, 9.259558634847316
11.596997690531177, 10.043659958209611
9.39838337182448, 8.807141024231093
9.800230946882216, 9.224586678397301
10.409930715935335, 9.65625572784926
10.599307159353348, 9.234117819568164
10.797921478060045, 9.161112944022873
11.005773672055426, 9.889622053594339
11.213625866050808, 9.59432163935628
11.403002309468821, 9.719802778694232
11.596997690531177, 10.321437735987388

